Physics-Guided Conditional Flow Matching with Energy Regularization for Robust PDE Inverse Problems

We consider partial differential equation (PDE) inverse problems from sparse, noisy, and corrupted observations, with the aim of recovering unknown coefficient fields and associated state variables in a mesh-free setting. Under such sparse and corrupted observations, standard physics-informed and generative approaches typically treat all samples indiscriminately and therefore lack a principled mechanism for reconciling physical laws with contaminated data. We address this difficulty with a two-stage flow-matching framework. In the first stage, we develop physics-guided conditional flow matching (PG-CFM), which incorporates strong-form PDE information through residual regularization along the generative trajectories together with intermittent global collocation constraints. In the second stage, we introduce energy-regularized flow matching (ERFM), which fine-tunes the Stage-1 model by assigning each observation a physics--data energy score from a frozen teacher and reweighting the flow-matching objective to reduce the influence of high-energy, PDE-inconsistent samples. We show that the resulting Stage-2 objective is equivalent to flow matching under a teacher-induced reweighted data distribution, which gives a population-level interpretation of the robustness mechanism. Numerical experiments on several inverse benchmarks, including Poisson and Navier--Stokes problems, show that the proposed framework yields more accurate coefficient recovery than robust PINN variants and competing generative baselines.

==> NumericalExamples/Ablation_A_physics_information/ablation_statistics.csv <==
Method,Mean,Std,Seed42,Seed43,Seed44
CFM,9.999031e-01,1.650492e-02,0.9888479,1.018875,0.9919864
CFM_l,7.208708e-01,9.449583e-02,0.6824533,0.6516344,0.8285246
CFM_g,5.220899e-01,2.729635e-02,0.5463608,0.5273694,0.4925394
PG_CFM,5.745157e-01,7.376560e-02,0.5629692,0.5072042,0.6533736
PG_CFM_ERFM,4.064042e-01,4.747915e-02,0.4155202,0.355028,0.4486644
PG_CFM_long,6.283309e-01,4.736700e-02,0.6828504,0.6048598,0.5972826
SD_PG_CFM,6.081857e-01,1.293566e-01,0.6533045,0.4623122,0.7089403
SF_PG_CFM,5.871113e-01,9.925065e-02,0.6118969,0.4778168,0.6716203
PInv_CFM,3.580887e-02,9.337393e-04,0.03528138,0.03525826,0.03688698
PInv_CFM_l,3.392195e-01,5.213467e-02,0.2838068,0.3465519,0.3872998
PInv_CFM_g,8.028920e-02,2.218380e-02,0.09246556,0.09371827,0.05468377
PInv_PG_CFM,6.219292e-02,2.181625e-02,0.04951501,0.04967977,0.08738397
PInv_PG_CFM_ERFM,4.100076e-02,2.921717e-03,0.03765063,0.04302063,0.04233103
PInv_SD_PG_CFM,6.550885e-02,9.227659e-03,0.07590046,0.0582733,0.0623528
PInv_SF_PG_CFM,7.325168e-02,4.679430e-03,0.0679421,0.07503852,0.07677442
HInv_CFM,3.058901e-01,2.584361e-02,0.2806917,0.3046448,0.3323339
HInv_CFM_l,2.778374e-01,2.532555e-02,0.2764899,0.3038098,0.2532125
HInv_CFM_g,3.288109e-01,1.652209e-02,0.3165939,0.3222294,0.3476095
HInv_PG_CFM,4.742484e-01,1.544073e-01,0.3931158,0.6523092,0.3773202
HInv_PG_CFM_ERFM,2.143924e-01,1.004506e-01,0.2398019,0.103677,0.2996984
HInv_SD_PG_CFM,5.407962e-01,3.362688e-01,0.5743401,0.1890126,0.8590359
HInv_SF_PG_CFM,5.126663e-01,2.249265e-01,0.3695454,0.7719213,0.3965321


==> NumericalExamples/Ablation_B_compute_match/ablation_statistics.csv <==
Method,Mean,Std,Seed42,Seed43,Seed44
CFM,9.999031e-01,1.650492e-02,0.9888479,1.018875,0.9919864
CFM_l,7.208708e-01,9.449583e-02,0.6824533,0.6516344,0.8285246
CFM_g,5.220899e-01,2.729635e-02,0.5463608,0.5273694,0.4925394
PG_CFM,5.745157e-01,7.376560e-02,0.5629692,0.5072042,0.6533736
PG_CFM_ERFM,4.064042e-01,4.747915e-02,0.4155202,0.355028,0.4486644
PG_CFM_long,6.283309e-01,4.736700e-02,0.6828504,0.6048598,0.5972826
SD_PG_CFM,6.081857e-01,1.293566e-01,0.6533045,0.4623122,0.7089403
SF_PG_CFM,5.871113e-01,9.925065e-02,0.6118969,0.4778168,0.6716203
PInv_CFM,3.580887e-02,9.337393e-04,0.03528138,0.03525826,0.03688698
PInv_CFM_l,3.392195e-01,5.213467e-02,0.2838068,0.3465519,0.3872998
PInv_CFM_g,8.028920e-02,2.218380e-02,0.09246556,0.09371827,0.05468377
PInv_PG_CFM,6.219292e-02,2.181625e-02,0.04951501,0.04967977,0.08738397
PInv_PG_CFM_ERFM,4.100076e-02,2.921717e-03,0.03765063,0.04302063,0.04233103
PInv_SD_PG_CFM,6.550885e-02,9.227659e-03,0.07590046,0.0582733,0.0623528
PInv_SF_PG_CFM,7.325168e-02,4.679430e-03,0.0679421,0.07503852,0.07677442
HInv_CFM,3.058901e-01,2.584361e-02,0.2806917,0.3046448,0.3323339
HInv_CFM_l,2.778374e-01,2.532555e-02,0.2764899,0.3038098,0.2532125
HInv_CFM_g,3.288109e-01,1.652209e-02,0.3165939,0.3222294,0.3476095
HInv_PG_CFM,4.742484e-01,1.544073e-01,0.3931158,0.6523092,0.3773202
HInv_PG_CFM_ERFM,2.143924e-01,1.004506e-01,0.2398019,0.103677,0.2996984
HInv_SD_PG_CFM,5.407962e-01,3.362688e-01,0.5743401,0.1890126,0.8590359
HInv_SF_PG_CFM,5.126663e-01,2.249265e-01,0.3695454,0.7719213,0.3965321


==> NumericalExamples/Ablation_C_noise_ratio/noise_ratio.csv <==
ratio,PG_CFM_mean,PG_CFM_std,PG_CFM_ERFM_mean,PG_CFM_ERFM_std,PINN,R-PINN,beta1_PG_CFM_mean,beta1_PG_CFM_std,beta1_PG_CFM_ERFM_mean,beta1_PG_CFM_ERFM_std,beta2_PG_CFM_mean,beta2_PG_CFM_std,beta2_PG_CFM_ERFM_mean,beta2_PG_CFM_ERFM_std,PINN_std,R-PINN_std
0.2,0.3482113666666667,0.055335128489083,0.2187043666666666,0.0341314358752065,5.012113,2.654047,0.8946143333333333,0.0062379267656276,0.9539863333333332,0.0060390372025127,0.0073146666666666,0.0009363281120063,0.009233,0.0016451768901853,0.9050614,0.5628875
0.4,0.4897526,0.064740309022432,0.2453354333333333,0.0287846478801345,4.270383,4.293262,0.8275830000000001,0.004200928825867,0.942753,0.0025106953220174,0.0074913333333333,0.0008004725687575,0.0102253333333333,0.0020499583735611,2.205869,0.3176846
0.6,0.5745156666666666,0.0737656020341007,0.4064042,0.0474791527224317,,,0.7455783333333333,0.0035464467193704,0.8874766666666667,0.0060360013529929,0.0075293333333333,0.0021712877131631,0.0106486666666666,0.0021606971868666,,
0.8,0.7017224999999999,0.1613965497895478,0.6390036,0.1889460367248014,4.93224,5.102308,0.704884,0.0117497945939492,0.8019546666666667,0.0197511079267299,0.0071043333333333,0.0024137399058998,0.010095,0.0012636281098487,0.2428611,1.349615
1.0,0.6348547666666667,0.242992202426669,0.7461135,0.4754879642705902,8.011292,10.14977,0.6749426666666666,0.0171301546208238,0.7463236666666667,0.0076401859488714,0.0058833333333333,0.0024816873963763,0.0085713333333333,0.0021347038045905,2.293278,5.441689


==> NumericalExamples/Ablation_D_noise_level/noise_scale.csv <==
scale,PG_CFM_mean,PG_CFM_std,PG_CFM_ERFM_mean,PG_CFM_ERFM_std,PINN,R-PINN,beta1_PG_CFM_mean,beta1_PG_CFM_std,beta1_PG_CFM_ERFM_mean,beta1_PG_CFM_ERFM_std,beta2_PG_CFM_mean,beta2_PG_CFM_std,beta2_PG_CFM_ERFM_mean,beta2_PG_CFM_ERFM_std,PINN_std,R-PINN_std
0.1,0.2666793666666666,0.0299712421800187,0.2011188,0.02364954627958,2.287407,2.427712,0.9494313333333332,0.0032656231156294,0.960539,0.0103954198087426,0.0112756666666666,0.0010993790671707,0.0109273333333333,0.0001635797460975,1.559796,0.9031472
0.3,0.3924730999999999,0.0825728973031102,0.2532081666666666,0.0748813648141066,3.325114,3.028566,0.881895,0.0453354148982889,0.9412156666666668,0.0184264206327038,0.0099543333333333,0.0008312787338392,0.0112193333333333,0.0011535052376705,1.440608,0.930884
0.5,0.5745156666666666,0.0737656020341007,0.4064042,0.0474791527224317,,,0.7455783333333333,0.0035464467193704,0.8874766666666667,0.0060360013529929,0.0075293333333333,0.0021712877131631,0.0106486666666666,0.0021606971868666,,
0.7,0.6922312,0.1294110151249884,0.5529242,0.1201302077912129,6.395527,4.925606,0.672129,0.0296015234236347,0.841253,0.0139885641507625,0.0089593333333333,0.0007003815626737,0.009271,0.0013111319536949,1.022507,1.959302
0.9,0.7401365666666667,0.0759299321033104,0.5992261,0.1300057404152601,10.75433,5.374052,0.5853579999999999,0.0289952949976371,0.7964150000000001,0.008978609636241,0.0076483333333333,0.002421705253191,0.007741,0.0018109006046716,1.5703,2.004706


==> NumericalExamples/Ablation_E_noise_type/noise_error_statistics.csv <==
噪声类型,指标,方法,均值,标准差,样本数
Gaussian,L1,PG_CFM,0.5978822666666667,0.07811766541700625,3
Gaussian,L1,PG_CFM_ERFM,0.42575803333333334,0.06133838147313095,3
Gaussian,L2,PG_CFM,0.5745156666666666,0.07376560203410078,3
Gaussian,L2,PG_CFM_ERFM,0.40640420000000005,0.04747915272243178,3
Gaussian,MSE,PG_CFM,0.003558148666666667,0.0009175772771578062,3
Gaussian,MSE,PG_CFM_ERFM,0.0017771476666666667,0.0004050101856031937,3
Gaussian,L_inf,PG_CFM,0.23358296666666667,0.03560255205660592,3
Gaussian,L_inf,PG_CFM_ERFM,0.16960709999999998,0.030045858944453562,3
Laplacian,L1,PG_CFM,0.5814232,0.09402582301245763,3
Laplacian,L1,PG_CFM_ERFM,0.41049213333333334,0.07531687316560168,3
Laplacian,L2,PG_CFM,0.5693237333333333,0.07154318409368801,3
Laplacian,L2,PG_CFM_ERFM,0.3997299,0.08069180165462908,3
Laplacian,MSE,PG_CFM,0.003492529,0.0008406006962006396,3
Laplacian,MSE,PG_CFM_ERFM,0.0017500373333333332,0.0006972483150795944,3
Laplacian,L_inf,PG_CFM,0.2350603,0.020365102727214507,3
Laplacian,L_inf,PG_CFM_ERFM,0.16006743333333334,0.0274494932689719,3
Mix,L1,PG_CFM,0.7559793666666667,0.05067018912894775,3
Mix,L1,PG_CFM_ERFM,0.5436121333333334,0.100084813729623,3
Mix,L2,PG_CFM,0.7496243666666667,0.05184528435126315,3
Mix,L2,PG_CFM_ERFM,0.5229550333333334,0.08197897468755834,3
Mix,MSE,PG_CFM,0.006010954,0.0008237434647212685,3
Mix,MSE,PG_CFM_ERFM,0.0029638703333333336,0.0009273206629539393,3
Mix,L_inf,PG_CFM,0.31862873333333336,0.03204664591815086,3
Mix,L_inf,PG_CFM_ERFM,0.21589809999999998,0.02636611620565304,3
Student_t,L1,PG_CFM,0.9173019333333334,0.17627946027646937,3
Student_t,L1,PG_CFM_ERFM,0.5557876333333334,0.13032750009458227,3
Student_t,L2,PG_CFM,0.8898528333333333,0.15612716370024576,3
Student_t,L2,PG_CFM_ERFM,0.5423141333333333,0.12159384099765634,3
Student_t,MSE,PG_CFM,0.008616529333333333,0.003101849405024256,3
Student_t,MSE,PG_CFM_ERFM,0.0032410936666666668,0.0014104086124617694,3
Student_t,L_inf,PG_CFM,0.3841087,0.057620951134201175,3
Student_t,L_inf,PG_CFM_ERFM,0.2369588333333333,0.0406597670266731,3
Uniform,L1,PG_CFM,0.5746728,0.06766052903525069,3
Uniform,L1,PG_CFM_ERFM,0.4481907,0.05518872008399905,3
Uniform,L2,PG_CFM,0.5634175666666666,0.014258767566074367,3
Uniform,L2,PG_CFM_ERFM,0.4408669333333333,0.03674001044152458,3
Uniform,MSE,PG_CFM,0.003386253666666667,0.00017139324374179188,3
Uniform,MSE,PG_CFM_ERFM,0.0020820653333333333,0.0003537314164678243,3
Uniform,L_inf,PG_CFM,0.23800866666666667,0.03533802320056023,3
Uniform,L_inf,PG_CFM_ERFM,0.19780849999999997,0.0027871979710813494,3

